Macroscopically Self-Aligned and Chiralized Carbon Nanotubes: From Filtration to Innovation

Because of their natural one-dimensional (1D) structure combined with intricate chiral variations, carbon nanotubes (CNTs) exhibit various exceptional physical properties, such as ultrahigh electrical and thermal conductivity, exceptional mechanical strength, and chirality-dependent metallicity. These properties make CNTs highly promising for diverse applications, including field-effect transistors, sensors, photodetectors, and thermoelectric devices. While CNTs excel individually at the nanoscale, their 1D and chiral nature can be lost on a macroscopic scale when they are randomly assembled. Therefore, the alignment and organization of CNTs in macroscopic structures is crucial for harnessing their full potential. In this review, we explore recent advancements in understanding CNT alignment mechanisms, improving CNT aligning methods, and demonstrating macroscopically 1D properties of ordered CNT assemblies. We also focus on a newly discovered class of CNT architectures, combining CNT alignment and twisting mechanisms to create artificial radial and chiral CNT films at wafer scales. Finally, we summarize recent developments related to aligned and chiral CNT films in optoelectronics, highlighting their unique roles in solar cells, thermal emitters, and optical modulators.

==> writer2latex19/COPYING.TXT <==
		  GNU LESSER GENERAL PUBLIC LICENSE
		       Version 2.1, February 1999

 Copyright (C) 1991, 1999 Free Software Foundation, Inc.
     59 Temple Place, Suite 330, Boston, MA  02111-1307  USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

[This is the first released version of the Lesser GPL.  It also counts
 as the successor of the GNU Library Public License, version 2, hence
 the version number 2.1.]

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
Licenses are intended to guarantee your freedom to share and change
free software--to make sure the software is free for all its users.

  This license, the Lesser General Public License, applies to some
specially designated software packages--typically libraries--of the
Free Software Foundation and other authors who decide to use it.  You
can use it too, but we suggest you first think carefully about whether
this license or the ordinary General Public License is the better
strategy to use in any particular case, based on the explanations below.

  When we speak of free software, we are referring to freedom of use,
not price.  Our General Public Licenses are designed to make sure that
you have the freedom to distribute copies of free software (and charge
for this service if you wish); that you receive source code or can get
it if you want it; that you can change the software and use pieces of
it in new free programs; and that you are informed that you can do
these things.

  To protect your rights, we need to make restrictions that forbid
distributors to deny you these rights or to ask you to surrender these
rights.  These restrictions translate to certain responsibilities for
you if you distribute copies of the library or if you modify it.

  For example, if you distribute copies of the library, whether gratis
or for a fee, you must give the recipients all the rights that we gave
you.  You must make sure that they, too, receive or can get the source
code.  If you link other code with the library, you must provide
complete object files to the recipients, so that they can relink them
with the library after making changes to the library and recompiling
it.  And you must show them these terms so they know their rights.

  We protect your rights with a two-step method: (1) we copyright the
library, and (2) we offer you this license, which gives you legal
permission to copy, distribute and/or modify the library.

  To protect each distributor, we want to make it very clear that
there is no warranty for the free library.  Also, if the library is
modified by someone else and passed on, the recipients should know
that what they have is not the original version, so that the original
author's reputation will not be affected by problems that might be
introduced by others.

  Finally, software patents pose a constant threat to the existence of
any free program.  We wish to make sure that a company cannot
effectively restrict the users of a free program by obtaining a
restrictive license from a patent holder.  Therefore, we insist that
any patent license obtained for a version of the library must be
consistent with the full freedom of use specified in this license.

  Most GNU software, including some libraries, is covered by the
ordinary GNU General Public License.  This license, the GNU Lesser
General Public License, applies to certain designated libraries, and
is quite different from the ordinary General Public License.  We use
this license for certain libraries in order to permit linking those
libraries into non-free programs.

  When a program is linked with a library, whether statically or using
a shared library, the combination of the two is legally speaking a
combined work, a derivative of the original library.  The ordinary
General Public License therefore permits such linking only if the
entire combination fits its criteria of freedom.  The Lesser General
Public License permits more lax criteria for linking other code with
the library.

  We call this license the "Lesser" General Public License because it
does Less to protect the user's freedom than the ordinary General
Public License.  It also provides other free software developers Less
of an advantage over competing non-free programs.  These disadvantages
are the reason we use the ordinary General Public License for many
libraries.  However, the Lesser license provides advantages in certain
special circumstances.

  For example, on rare occasions, there may be a special need to
encourage the widest possible use of a certain library, so that it becomes
a de-facto standard.  To achieve this, non-free programs must be
allowed to use the library.  A more frequent case is that a free
library does the same job as widely used non-free libraries.  In this
case, there is little to gain by limiting the free library to free
software only, so we use the Lesser General Public License.

  In other cases, permission to use a particular library in non-free
programs enables a greater number of people to use a large body of
free software.  For example, permission to use the GNU C Library in
non-free programs enables many more people to use the whole GNU
operating system, as well as its variant, the GNU/Linux operating
system.

  Although the Lesser General Public License is Less protective of the
users' freedom, it does ensure that the user of a program that is
linked with the Library has the freedom and the wherewithal to run
that program using a modified version of the Library.

  The precise terms and conditions for copying, distribution and
modification follow.  Pay close attention to the difference between a
"work based on the library" and a "work that uses the library".  The
former contains code derived from the library, whereas the latter must
be combined with the library in order to run.

		  GNU LESSER GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License Agreement applies to any software library or other
program which contains a notice placed by the copyright holder or
other authorized party saying it may be distributed under the terms of
this Lesser General Public License (also called "this License").
Each licensee is addressed as "you".

  A "library" means a collection of software functions and/or data
prepared so as to be conveniently linked with application programs
(which use some of those functions and data) to form executables.

  The "Library", below, refers to any such software library or work
which has been distributed under these terms.  A "work based on the
Library" means either the Library or any derivative work under
copyright law: that is to say, a work containing the Library or a
portion of it, either verbatim or with modifications and/or translated
straightforwardly into another language.  (Hereinafter, translation is
included without limitation in the term "modification".)

  "Source code" for a work means the preferred form of the work for
making modifications to it.  For a library, complete source code means
all the source code for all modules it contains, plus any associated
interface definition files, plus the scripts used to control compilation
and installation of the library.

  Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running a program using the Library is not restricted, and output from
such a program is covered only if its contents constitute a work based
on the Library (independent of the use of the Library in a tool for
writing it).  Whether that is true depends on what the Library does
and what the program that uses the Library does.
  
  1. You may copy and distribute verbatim copies of the Library's
complete source code as you receive it, in any medium, provided that
you conspicuously and appropriately publish on each copy an
appropriate copyright notice and disclaimer of warranty; keep intact
all the notices that refer to this License and to the absence of any
warranty; and distribute a copy of this License along with the
Library.

  You may charge a fee for the physical act of transferring a copy,
and you may at your option offer warranty protection in exchange for a
fee.

  2. You may modify your copy or copies of the Library or any portion
of it, thus forming a work based on the Library, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) The modified work must itself be a software library.

    b) You must cause the files modified to carry prominent notices
    stating that you changed the files and the date of any change.

    c) You must cause the whole of the work to be licensed at no
    charge to all third parties under the terms of this License.

    d) If a facility in the modified Library refers to a function or a
    table of data to be supplied by an application program that uses
    the facility, other than as an argument passed when the facility
    is invoked, then you must make a good faith effort to ensure that,
    in the event an application does not supply such function or
    table, the facility still operates, and performs whatever part of
    its purpose remains meaningful.

    (For example, a function in a library to compute square roots has
    a purpose that is entirely well-defined independent of the
    application.  Therefore, Subsection 2d requires that any
    application-supplied function or table used by this function must
    be optional: if the application does not supply it, the square
    root function must still compute square roots.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Library,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Library, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote
it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Library.

In addition, mere aggregation of another work not based on the Library
with the Library (or with a work based on the Library) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may opt to apply the terms of the ordinary GNU General Public
License instead of this License to a given copy of the Library.  To do
this, you must alter all the notices that refer to this License, so
that they refer to the ordinary GNU General Public License, version 2,
instead of to this License.  (If a newer version than version 2 of the
ordinary GNU General Public License has appeared, then you can specify
that version instead if you wish.)  Do not make any other change in
these notices.

  Once this change is made in a given copy, it is irreversible for
that copy, so the ordinary GNU General Public License applies to all
subsequent copies and derivative works made from that copy.

  This option is useful when you wish to copy part of the code of
the Library into a program that is not a library.

  4. You may copy and distribute the Library (or a portion or
derivative of it, under Section 2) in object code or executable form
under the terms of Sections 1 and 2 above provided that you accompany
it with the complete corresponding machine-readable source code, which
must be distributed under the terms of Sections 1 and 2 above on a
medium customarily used for software interchange.

  If distribution of object code is made by offering access to copy
from a designated place, then offering equivalent access to copy the
source code from the same place satisfies the requirement to
distribute the source code, even though third parties are not
compelled to copy the source along with the object code.

  5. A program that contains no derivative of any portion of the
Library, but is designed to work with the Library by being compiled or
linked with it, is called a "work that uses the Library".  Such a
work, in isolation, is not a derivative work of the Library, and
therefore falls outside the scope of this License.

  However, linking a "work that uses the Library" with the Library
creates an executable that is a derivative of the Library (because it
contains portions of the Library), rather than a "work that uses the
library".  The executable is therefore covered by this License.
Section 6 states terms for distribution of such executables.

  When a "work that uses the Library" uses material from a header file
that is part of the Library, the object code for the work may be a
derivative work of the Library even though the source code is not.
Whether this is true is especially significant if the work can be
linked without the Library, or if the work is itself a library.  The
threshold for this to be true is not precisely defined by law.

  If such an object file uses only numerical parameters, data
structure layouts and accessors, and small macros and small inline
functions (ten lines or less in length), then the use of the object
file is unrestricted, regardless of whether it is legally a derivative
work.  (Executables containing this object code plus portions of the
Library will still fall under Section 6.)

  Otherwise, if the work is a derivative of the Library, you may
distribute the object code for the work under the terms of Section 6.
Any executables containing that work also fall under Section 6,
whether or not they are linked directly with the Library itself.

  6. As an exception to the Sections above, you may also combine or
link a "work that uses the Library" with the Library to produce a
work containing portions of the Library, and distribute that work
under terms of your choice, provided that the terms permit
modification of the work for the customer's own use and reverse
engineering for debugging such modifications.

  You must give prominent notice with each copy of the work that the
Library is used in it and that the Library and its use are covered by
this License.  You must supply a copy of this License.  If the work
during execution displays copyright notices, you must include the
copyright notice for the Library among them, as well as a reference
directing the user to the copy of this License.  Also, you must do one
of these things:

    a) Accompany the work with the complete corresponding
    machine-readable source code for the Library including whatever
    changes were used in the work (which must be distributed under
    Sections 1 and 2 above); and, if the work is an executable linked
    with the Library, with the complete machine-readable "work that
    uses the Library", as object code and/or source code, so that the
    user can modify the Library and then relink to produce a modified
    executable containing the modified Library.  (It is understood
    that the user who changes the contents of definitions files in the
    Library will not necessarily be able to recompile the application
    to use the modified definitions.)

    b) Use a suitable shared library mechanism for linking with the
    Library.  A suitable mechanism is one that (1) uses at run time a
    copy of the library already present on the user's computer system,
    rather than copying library functions into the executable, and (2)
    will operate properly with a modified version of the library, if
    the user installs one, as long as the modified version is
    interface-compatible with the version that the work was made with.

    c) Accompany the work with a written offer, valid for at
    least three years, to give the same user the materials
    specified in Subsection 6a, above, for a charge no more
    than the cost of performing this distribution.

    d) If distribution of the work is made by offering access to copy
    from a designated place, offer equivalent access to copy the above
    specified materials from the same place.

    e) Verify that the user has already received a copy of these
    materials or that you have already sent this user a copy.

  For an executable, the required form of the "work that uses the
Library" must include any data and utility programs needed for
reproducing the executable from it.  However, as a special exception,
the materials to be distributed need not include anything that is
normally distributed (in either source or binary form) with the major
components (compiler, kernel, and so on) of the operating system on
which the executable runs, unless that component itself accompanies
the executable.

  It may happen that this requirement contradicts the license
restrictions of other proprietary libraries that do not normally
accompany the operating system.  Such a contradiction means you cannot
use both them and the Library together in an executable that you
distribute.

  7. You may place library facilities that are a work based on the
Library side-by-side in a single library together with other library
facilities not covered by this License, and distribute such a combined
library, provided that the separate distribution of the work based on
the Library and of the other library facilities is otherwise
permitted, and provided that you do these two things:

    a) Accompany the combined library with a copy of the same work
    based on the Library, uncombined with any other library
    facilities.  This must be distributed under the terms of the
    Sections above.

    b) Give prominent notice with the combined library of the fact
    that part of it is a work based on the Library, and explaining
    where to find the accompanying uncombined form of the same work.

  8. You may not copy, modify, sublicense, link with, or distribute
the Library except as expressly provided under this License.  Any
attempt otherwise to copy, modify, sublicense, link with, or
distribute the Library is void, and will automatically terminate your
rights under this License.  However, parties who have received copies,
or rights, from you under this License will not have their licenses
terminated so long as such parties remain in full compliance.

  9. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Library or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Library (or any work based on the
Library), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Library or works based on it.

  10. Each time you redistribute the Library (or any work based on the
Library), the recipient automatically receives a license from the
original licensor to copy, distribute, link with or modify the Library
subject to these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties with
this License.

  11. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Library at all.  For example, if a patent
license would not permit royalty-free redistribution of the Library by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Library.

If any portion of this section is held invalid or unenforceable under any
particular circumstance, the balance of the section is intended to apply,
and the section as a whole is intended to apply in other circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  12. If the distribution and/or use of the Library is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Library under this License may add
an explicit geographical distribution limitation excluding those countries,
so that distribution is permitted only in or among countries not thus
excluded.  In such case, this License incorporates the limitation as if
written in the body of this License.

  13. The Free Software Foundation may publish revised and/or new
versions of the Lesser General Public License from time to time.
Such new versions will be similar in spirit to the present version,
but may differ in detail to address new problems or concerns.

Each version is given a distinguishing version number.  If the Library
specifies a version number of this License which applies to it and
"any later version", you have the option of following the terms and
conditions either of that version or of any later version published by
the Free Software Foundation.  If the Library does not specify a
license version number, you may choose any version ever published by
the Free Software Foundation.

  14. If you wish to incorporate parts of the Library into other free
programs whose distribution conditions are incompatible with these,
write to the author to ask for permission.  For software which is
copyrighted by the Free Software Foundation, write to the Free
Software Foundation; we sometimes make exceptions for this.  Our
decision will be guided by the two goals of preserving the free status
of all derivatives of our free software and of promoting the sharing
and reuse of software generally.

			    NO WARRANTY

  15. BECAUSE THE LIBRARY IS LICENSED FREE OF CHARGE, THERE IS NO
WARRANTY FOR THE LIBRARY, TO THE EXTENT PERMITTED BY APPLICABLE LAW.
EXCEPT WHEN OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR
OTHER PARTIES PROVIDE THE LIBRARY "AS IS" WITHOUT WARRANTY OF ANY
KIND, EITHER EXPRESSED OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR
PURPOSE.  THE ENTIRE RISK AS TO THE QUALITY AND PERFORMANCE OF THE
LIBRARY IS WITH YOU.  SHOULD THE LIBRARY PROVE DEFECTIVE, YOU ASSUME
THE COST OF ALL NECESSARY SERVICING, REPAIR OR CORRECTION.

  16. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN
WRITING WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY
AND/OR REDISTRIBUTE THE LIBRARY AS PERMITTED ABOVE, BE LIABLE TO YOU
FOR DAMAGES, INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR
CONSEQUENTIAL DAMAGES ARISING OUT OF THE USE OR INABILITY TO USE THE
LIBRARY (INCLUDING BUT NOT LIMITED TO LOSS OF DATA OR DATA BEING
RENDERED INACCURATE OR LOSSES SUSTAINED BY YOU OR THIRD PARTIES OR A
FAILURE OF THE LIBRARY TO OPERATE WITH ANY OTHER SOFTWARE), EVEN IF
SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE POSSIBILITY OF SUCH
DAMAGES.

		     END OF TERMS AND CONDITIONS




==> writer2latex19/History.txt <==
Version history for Writer2LaTeX
================================

Version 1.6 (May 2018)
  - Writer2LaTex extension:
       - New toolbar replacing the previous separate extension Writer4LaTeX
       - New feature to insert bibliographic references in Writer directly from BibTeX files
       - The log viewer dialog now features an option to display error messages only
       - WMF and EMF images are now exported to PDF
  - Writer2LaTeX core:
       - Basic support for Hebrew (XeTeX backend only)
       - Export bibliography using a thebibliography environment if use_bibtex is false
       - Adapt to the new color scheme in StarMath introduced with LO 4.4/AOO 4.2
       - New option old_math_colors to select the old StarMath color scheme
       - New option font to select a predefined font scheme
       - New option bibtex_encoding to select the encoding for external BibTeX files
  - Writer2xhtml extension:
       - New toolbar to directly export to XHTML or EPUB
  - Writer2xhtml core:
       - Support for EPUB 3
       - New option include_ncx to include an NCX file even if the export format is EPUB 3
       - Improved markup of footnotes, endnotes, table of contents, alphabetical index and bibliography
       - Bibliographic references now link directly to the bibliography item
       - Added support for background color in alphabetical index and bibliography
       - New option max_width to set the maximum text width
       - New option embed_img to embed binary images directly as base64
       - Style maps now support before and after content (similarly to ::before and ::after in CSS)
  - General:
       - It is now possible to pass options to the filters using soffice --headless --convert-to

Version 1.4 (February 2015)
  - All:
       - Optimized memory usage
       - Images that are used more than once in the document are now only exported once
       - Now requires Java 6
  - LaTeX:
       - New option display_hidden_text to toggle the export of hidden text in the document
       - Merge spans with identical formatting
       - Support for TexMaths equations
       - The package ooomath.sty is no longer required by standard configurations
       - StarMath bugfixes
  - XHTML:
       - Support for (polyglot) HTML5, replacing the target format XHTML+MathML+XSLT
       - New option use_mathjax to load the MathJax library if the target format is XHTML+MathML or HTML5
       - Support for TexMaths equations (only if use_mathjax=true)
       - Vector graphics is now converted to SVG if target format is HTML5
       - New option embed_svg to embed SVG directly in HTML if target format is HTML5
       - Support for HTML5 elements in templates
       - Merge span elements with identical attributes
       - New option table_size replacing the option ignore_table_dimensions
       - Support display equations
       
Version 1.2.1 (September 2014)
  - All:
       - Updated to work with LO 4.x
       
Version 1.2 beta (March 2012)
  - Filters:
       - Added user interface to edit custom configuration
       - Added help files
       - New Writer4LaTeX extension supporting the use of Writer as a frontend to LaTeX     
  - LaTeX:
       - Support XeTeX and polyglossia.sty
       - Support for xepersian.sty
       - Support Zotero, JabRef and natbib.sty
       - Improved support for cross references
       - Support unnumbered headings
       - Support first/last foot for multipage tables
       - Cleaner export of formulas (avoiding redundant braces)
       - Support for new StarMath constructs
       - Support the "numbered formula" AutoText in Writer
  - XHTML:
       - Support conversion to EPUB format
       - Support conversion to XHTML 1.1 (without MathML)
       - The style sheet can now be created in a separate file
       - New option to export images using relative width
       - Improved support for footnotes and endnotes
       - Improved support for list formatting
       - Support split by page breaks
       - Support optional export of hidden text
       - Formulas can now be exported as images
       - Added option to avoid pretty printing of the xhtml source
  - General:
       - New methods to load custom templates and style sheets in the converter API
       - Support for complex options in the converter API
       - New method in the converter API to access the metadata of the converted document
       - The converter API now provides pointers to headings and other important places in the converted document
       - The converter API now provides better identification of files that are part of the main document flow
       - New attributes Resources, ResourceURL in filter API
           
Version 1.0 (September 2009)
  -Filters:
      - Changed to oxt format and separated into Writer2LaTeX and Writer2xhtml extensions
      - Added (localized) dialogs to the filters
  - LaTeX:
      - Export vector graphics to pdf for use with pdfTeX.
      - Support equations generated by OOoLaTeX.
  - XHTML:
      - Improved navigation features for splitted documents
      - Do not export hidden or filtered rows and columns. Apply print ranges.
      - Improved batch conversion
  - General:
      - Export images to a subdirectory.

Version 0.5 (June 2007)
  - LaTeX:
      - support fancyhdr.sty
      - support geometry.sty 
      - support supertabular.sty
      - support tabulary.sty
      - support colortbl.sty
      - support l, c, r columns in tables
      - support floating figures and tables
      - some graphics improvements
      - custom tabstop handling
      - flexible handling of notes (ignore, comment, marginpar, pdf annotation)
      - string replace (eg. LaTeX -> \LaTeX)
  - XHTML:
      - convert an entire directory with index page(s) 
      - convert using a template document
      - support html forms
      - custom tabstop handling
      - support continued lists
      - improved export of table formatting
      - support background images
      - improved table of contents
  - General:
      - support OpenDocument
      - now installable as uno package (extension)
      - no longer using the XMerge framework

Version 0.4 (July 2005)
  - LaTeX:
    - improved readability of output (wrap long lines, do not include unused
      labels and hypertargets)
    - support for more languages
    - writer.sty is replaced by the optional package ooomath.sty
    - color.sty is now optional
    - new options to ignore hard page and line breaks
    - new option to ignore double spaces
    - new option to specify that the document is *not* multilingual
    - support for cp1251 (Windows cyrillic) and latin2 inputenc 
    - improved style maps for paragraphs (avoid line break, verbatim content)
    - cleaned up configuration of formatting
    - improved export of list formatting
    - support for other documentclasses than article
    - support for lastpage.sty
    - support for eurosym.sty
    - support for tipa.sty
    - support for various 8-bit fonts: Wingdings, Windows Symbol
    - support for OpenSymbol
  - XHTML:
    - converts units to px (default)
    - Calc2xhtml added
    - improved support for table formatting; table formatting is now always
      exported
    - (partial) bidi support
    - support for sections (margins and background color)
    - new option to scale column widths
    - new options to ignore double spaces, hard line breaks and empty paragraphs 
  - General
    - Added ant build file (provided by Michael Niedermair)
    - Now possible to specify output path+file name on command line
    - removed usage of document specific configuration files (*-config.xml)
    - new option to create user configuration automatically

Version 0.3.2 (February 2004)
  - LaTeX:
    - support for custom math symbols (%symbol)
    - improved handling of paragraph formatting
    - support for table borders
    - support for alphabetical index
    - support for pdf meta data
  - XHTML:
    - support for three different XHTML variants
    - long documents can be split in several XHTML documents
    - support for custom style sheets
    - more flexible handling of fomatting
    - support for most XHTML elements (including blockquote, dl, hr)
    - support for alphabetical index
    - support for meta data

Version 0.3 (October 2003)
  - support for BibTeX
  - support for greek and russian text
  - support for more languages
  - support for latin1, cp1250, iso-8859-7, koi8-r and utf8 (Dominique
    Unruh's ucs.sty) inputencodings
  - support for symbol fonts: pifont.sty, wasysym.sty, ifsym.sty and
    bbding.sty
  - support for ulem.sty (underline/cross out)
  - export of footnotes configuration, list label styles, heading
    styles and hard paragraph formatting can be disabled
  - custom export of list styles
  - bugfixes

Version 0.2 (March 2003)
  - support for tables
  - support for graphics
  - support for outline numbering and list styles
  - support for page styles
  - support for sections (columns)
  - custom export of text and paragraph styles
  - integration with xmerge (enables use as export filter)
  - export to XHTML + MathML

Version 0.1 (September 2002)
  - first simple version

==> writer2latex19/Readme.txt <==
Writer2LaTeX version 1.9.9 (beta test release)
===============================================

This is the distribution of Writer2LaTeX version 1.9.9 beta

Latest version can be found at the web site
  http://writer2latex.sourceforge.net
  
You can read about installation and usage of Writer2LaTeX
in the user guide, which is included in the
directory doc.
  
Bugs and feature requests should be reported to
  writer2latex (at) gmail.com
  

June 2023
Henrik Just


==> writer2latex19/changelog.txt <==
Changelog for Writer2LaTeX version 1.6 -> 2.0

Since 1.9.3 all changes are classified as
- New feature: New functionality has been added to the extension
- Improved: A feature was changed to work better than in the previous version
- Bugfix: A bug in the previous version was fixed
- Changed: Something has changed due to a design decision

---------- version 1.9.9 ---------

[w2l] Changed: New option bibliography_tool (possible values libreoffice, writer2latex, jabref, zotero),
  which determines how to handle various types of citations. It replaces the options jabref_bibtex_files
  and zotero_bibtex_files.

[w2l] Bugfix: Include {} in subscripts and superscripts in formulas, except for letters and digits.
  Some other single characters causes TeX-errors.

[w2l] Bugfix: Output from external programs (TeX and friends) are now redirected to standard output.
  This fixes a problem which have been observed on Mac OSX.

[w2l] New feature: New option par_align to control export of paragraph alignment (the option formatting is no
  longer used for paragraph formatting)

[w2l] New feature: New option use_parskip which export some basic paragraph formatting: Paragraph distance and
  first line indentation using parskip.sty (the option formatting is no longer used for paragraph formatting)

[all] Changed: In the API, Converter no longer supports readTemplate (which was only used by HTML export)

[all] Changed: Removed HTML5 support from the code (Writer2xhtml is now a separate project)

[w2l] Changed: Default BibTeX encoding is now UTF-8

[w2l] Improved: Extended recognition of display equations; now a punctuation character after the equation
  is accepted.

[w2l] Bugfix: Always leave room for header/footer if use_geometry=true and use_fancyhdr=false. Otherwise
  the export might produce overlapping text if the source document does not have a header/footer but the
  documentclass defines one.
  
[w2l] Bugfix: Added definition to fix compatibility issue of longfbox.sty with newer versions of pict2e.sty

[w2l] Bugfix: External applications were not saved to registry

[w2l] New feature: The bibliography dialog now supports several BibLaTeX citation types as well of prefix and
  suffix. The extended information is stored in a reference mark containing the citation. In addition the dialog
  inserts text describing the semantics of the reference (e.g. Author[XX] for a reference to the author).
  Also citations with more than one source is now supported (adjacent bibliography marks are now always 
  combined to a single citation command).

[w2l] New feature: Bibliographic content is now handled by BibLaTeX rather than BibTeX. Accordingly the options
  use_bibtex and bibtex_style have been replaced by use_biblatex and biblatex_options. Also the options use_natbib
  and natbib_options have been removed.
  
[w2l] Improved: The export of JabRef reference marks to citations has been updated to use BibLaTeX and also
  support nocite

[w2l] Improved: The export of Zotero reference marks to citations now rely on citation keys created by
  Better BibTeX (which the user must install in Zotero). The file BibTeX-Writer2LaTeX.js is thus obsolete an has
  been removed.  Also the export has been updated to use BibLaTeX.

[w2l] Changed: Default encoding is now UTF-8 (this has been standard in LaTeX for a while)

[w2l] Improved: Updated symbol tables for UTF-8 inputencoding; now also supports Greek characters

[w2l] Improved: Added symbol definitions from uspace.sty for various space characters

[w2l] Changed: No longer loads textcomp explicitly (this has been standard in LaTeX for a while)

[w2l] Changed: Removed the configurations pdfscreen.pdf (pdfscreen.sty is a very old package) and pdfprint.pdf
  (replaced by formatted.pdf)

[w2l] New feature: The option documentclass can now be parametrized, and furthermore has three special "magic"
  values article*, report* and book*. These select the standard documentclasses, but also determines
  the heading map. This is used in the extension to offer a selection of article, report or book for
  the standard configurations.

[w2l] Improved: All pages in the configuration now has a help button in the upper right corner. This
  is a workaround because the "official" help button now points to online help.

[w2l] Improved: Rearranged all dialogs to avoid overlapping elements on some platforms

[w2l] Changed: Removed the compound option "Support additional symbols" from the filter dialog to save space

[w2l] Improved: New png-icons in toolbar

[w2l] Changed: No longer export \textsubscript (O.k. because it has been standard in LaTeX 2e since 2015)

[w2l] Improved: When exporting character styles, styles with empty definition are now ignored

[w2l] Improved: Now avoids strange xx's in exported names (caused by spaces in e.g. style names)

[w2l] New feature: Reworked export of numbered and unnumbered lists: Use enumitem.sty rather than low
  level commands. The export is controlled by three new boolean options use_enumitem,
  list_layout (export indentations and label width), list_styles (export list styles using
  \newlist from enumitem.sty). The option formatting no longer affects list export.

---------- version 1.9.3 ---------

[w2l] The script option no longer supports the value auto; western is the new default. Also the
  multilingual option is now disabled in the export dialog if the main script is not western

[w2l] Raised and lowered text is now only exported if the relative font size is less than 100%

[w2l] Exporting with backend=xetex, script=western and multilingual=true now also supports CTL
  and CJK languages, but currently only the default CTL language

[w2l] Revised standard configurations, in particular:
  pdfprint.xml now uses convert_most rather than convert_all
  formatted.xml is a new standard configuration which is a compromise between default and pdfprint
  pdfscreen.xml now uses convert_basic rather than convert_all, and generally follows formatted.xml

[w2l] Changed default value of use_caption from false to true

[w2x] Bugfix: Fixed problem with bibliography, which was missing in export (regression in 1.9.2)

[w2x] Bugfix: Do not export writing direction on headings and paragraphs if multilingual is false

[w2l] Added support for color shades on nine custom shapes from LO (e.g. smiley face). This is an
  emulation of a LO specific behavior; shading is not supported by ODF (TikZ) 

[w2l] Added support for rotation, translation and skewing of drawing shapes (TikZ)

[w2l] Added support for all remaining drawing shapes. Only exception is draw:regular-polygon,
  which is not supported by LO (TikZ)

[w2l] Added support for grouped drawing shapes, in particular frames in groups are exported
  as TikZ objects (TikZ)

---------- version 1.9.2 ---------

[w2x] Bugfix: The alphabetical index can now be placed anywhere in the document

[w2x] Added support for keys in alphabetical index

[w2x] Added support for user index (index marks only)

[w2l] Added template and configuration for beamer presentations

[w2l] Style maps for paragraph blocks now allows nesting, and can include other elements like
  headings, lists etc.
  
[w2l] Removed unused link targets to headings for documents including a table of contents

[w2l] Fixed bug with the optimized handling of optional arguments for headings

[w2l] The color for hyperlinks is now the actual color used in the document (and exported only
  if use_xolor is true)

[w2l] Metadata (Title, author, date and for PDF also subject and keywords) are now only exported
  if they are non-empty

[w2l] New option use_tikz to export drawings using tikz.sty. Currently only custom shapes are
  supported.

[w2l] New option page_numbering to export page numbering independent of the option use_fancyhdr
  
[w2l] New option page_color to export the page color (same color on all pages)

[w2l] Bugfix: String replace now works consistently again

[all] API change: The DOM-based converter methods are now always destructive 

[w2l] Improved export of footnotes and endnotes. This includes four new options:
  footnote_rule (previously, this was controlled by the option page_formatting),
  notes_numbering (previously, numbering was controlled by the formatting option),
  use_perpage (support footnote numbering per page) and
  notesname (change endnotes heading, which babel and polyglossia does not handle) 

[w2l] New options use_multicol and multicols_format to handle export of multicolumn format in
  sections. (Previously columns were always exported, but without formatting)

[w2l] Reduced the number of \usepackage statements in the preamble by loading several packages
  in the same statement

[w2l] Bugfix: Separate headers and footers are now always exported (also if the geometry is not
  mirrored)
  
[w2l] Added support for page styles which defines a special header or footer on the first page
  (This is an ODF 1.3 feature, which LO already supports)

[w2l] The option page_formatting has been removed. Export of page geometry, headers and footers
  now only depend on the options use_geometry and use_fancyhdr (thus low level LaTeX code is
  never used)

[w2l] Improved compatibility with TeXMaths: Display equations which are now recognized also if the
  bracket with the sequence number contains letters. (TexMaths inserts a word like 'Equation'.)

[w2l] New options use_microtype and use_letterspace to enable the micro-typographical features
  character protusion and font expansion, respectively letter spacing.

[w2l filter] Rearranged options dialog pages for custom configuration.

---------- version 1.9.1 ---------

[w2l] Removed the option use_ooomath.sty (to avoid the use of non standard
  packages)

[w2l] Optimized optional arguments for headings and captions: The optional
  argument is now only used if it differs from the full argument

[w2l] New option use_titlesec to convert formatting of headings using the
  package titlesec.sty (default is false). Formats of headings thus no longer
  depends on the option formatting, and does not use low level LaTeX command
  \@startsection to format the headings.
  
[w2l] New option outline_numbering (default is true) to convert the outline
  numbering, which is now independent of the option formatting.

[w2l] New option border_radius. The value can be a percentage (default 100%).
  This is used to set border radius for frames as a percentage of the padding
  (only relevant if use_longfbox is true)

[w2l] New option use_longfbox to use the package longfbox.sty (default is true).
  This enables box formatting (margin, border, padding, background color and
  vertical alignment) for images and text boxes

[w2l] New option use_xcolor to use xcolor.sty. This replaces use_color (which
  is still accepted, but will load xcolor.sty). Also, colors are exported using 
  the HTML color model of xcolor

[w2x] Improved support for box properties, including shadow and transparency.

[w2l] Improved support for text decoration (underline, strike through), now
  supporting all the decorations provided by ulem.sty

[w2x] Improved support for character formatting: Extended support for text
  decoration (underline, strike through and overline). Added support for box
  properties (padding, border and shadow for text spans), rotated text,
  relative font size changes (e.g. +2pt, -2pt), font kerning and hyphenation.
  Removed support for blinking text (deprecated in CSS3)

[w2l] New option fontspec with values original, original+math and default.
  This is used for font selection if backend is xetex. The first two options
  use the original default font in the document while the last uses default
  fonts (Latin Modern)

[all] Support for the old SXW format has been dropped

[w2l] The special font tables, which maps characters in the private use area
  as well as 8 bit fonts to proper unicode positions are now applied also if
  the backend is xetex

[w2l] The options use_pifont, use_ifsym, use_wasysym, use_bbding, use_eurosym
  and use_tipa now also works if the backend is xetex

[w2l] The option greek_math now also works if the backend is xetex

[w2l] New option convert_index_names to toggle the export of index names
  for table of content (\contentsname), list of figures (\listfigurename),
  list of tables (\listtablename), alphabetical index (\indexname), ...
  (The old behaviour was inconsistent: Only \contentsname was exported, and
  this happended always)

[w2x] The option encoding no longer supports UTF-16 and ISO-8859-1, leaving
  only UTF-8 and US-ASCII. The HTML5 specification strongly encourages the
  use of UTF-8, but US-ASCII is kept since it is compatible with UTF-8.

[w2x] New option units with values rem (default), px and original.
  This replaces the options convert_to_px, which corresponds to the values
  px and original. For backwards compatibility, convert_to_px is still
  accepted.
  
[w2l] New option script to select the main script type for the document.
  The value can be either auto (default, select based on document languages),
  western (latin, cyrillic, greek or armenian), ctl (any CTL script), cjk
  (any CJK script)

[w2l] Added support for the polyglossia CTL languages amharic, arabic,
  bengali, tibetan, divehi, hindi, khmer, kannada, lao, malayalam, marathi,
  nko, sanskrit, syriac, tamil, telugu, thai and urdu (syriac is currently
  not supported by LO). Previously only farsi and hebrew were supported.
  CTL languages are always exported as monolingual, disregarding the option
  multilingual. Arabic, hebrew, farsi and urdu does however support
  bidirectional text

[w2l] Added support for the polyglossia languages friulan, piedmontese and
  romansh (only the former is currently supported by LO)

[all] New focus: Merged the extensions writer2latex.oxt and writer2xhtml.oxt.

[core] New feature: Configuration files can now define parameters. Parameters
  are additional named options with a fixed set of valid values. Parameters
  are handled like other options in the API, and the current value will be
  inserted as part of some option values using a simple placeholder scheme;
  {%parametername%} or a list {%parametername1,parametername2%}.
  Currently in w2l, global_options and custom_preamble can have parameters,
  and in w2x, custom_stylesheet can have parameters.
  In the filter dialogs, parameters are set in two new list boxes right below
  the configuration list box.
  
[w2x extension] All three values of the option image_size can now be set
  in the filter dialog 

[w2x extension] The options multilingual, embed_svg, embed_img and table_size
  can now be set in the filter dialog, and are thus removed from the
  configuration settings. Also all three values for table_size are supported.
  To make room for these changes, the dialog layout was changed to a two
  column layout, resembling the LaTeX dialog as far as possible.

[filter] Export button is now first in tab order. This implies that Export
  can be started immediately with the Enter button if no settings need to be
  changed.

[w2x extension] The old "core styles" from W3C are no longer available in
  the dialog. A new clean HTML5 export with no style information is offered
  as replacement. The core styles are moved to the sample configuration as
  a demonstration of parameters in configurations.
  
[w2x] The configuration cleanxhtml.xml no longer sets custom_stylesheet

[filter] Implementation detail: All configurations shown in the dialogs are
  now stored in the configuration (previously standard and custom configurations
  were handled in code)

[filter] The custom configuration is no longer autocreated by the filters.
  This behaviour has not been needed for a long time, as the configuration
  dialog takes care of this.

[w2l extension] Updated article template to use Latin Modern fonts

[w2l extension] New focus: The article template and the associated configuration
  and help is now integrated into writer2latex.oxt.

[w2x core] New focus: Removed support for EPUB from the core
  These EPUB specific API methods were removed from Converter:
    readStyleSheet() and readResource()
  These EPUB specific API methods were removed from ConverterResult:
    getTitlePageFile(), getTextFile(), getCoverFile(), getCoverImageFile(),
    getContent(), getTocFile(), getLofFile(), getLotFile(), getIndexFile(),
    getBibliographyFile(), getMetaData() 
  These EPUB specific options were removed: include_ncx,
    relative_font_size, font_scaling, split_after, image_split, cover_image,
    external_toc_depth
  Two command line options were removed: -stylesheet and -resource
  
[w2x filter] New focus: Removed the EPUB export filters

[w2x filter] Clean up: Removed the option formulas which was specific for old XHTML
  formats not supporting MathML.

[w2x core] Clean up: Removed support for obsolete XHTML formats from the core,
  retaining only HTML5. The ConverterFactory now produces an HTML5 converter
  if given the MIME type text/html. The pseudo type text/html5 is retained
  for backwards compatibility.

[w2x filter] Clean up: Removed filters for obsolete XHTML formats, retaining
  only HTML5

[w2x filter] New focus: Removed the XHTML export filters from Calc. This affects
  the LO integration only. The core library still handles spreadsheets (and
  even presentations). All references to this in the documentation has been
  deleted though, and the functionality may be removed later.

[w2l distro] Clean up: Removed obsolete file writer.sty

[api] Clean up: Removed deprecated method ConverterResult.getMasterDocument()
  from API

[all] New focus: Removed the batch conversion feature: The command line
  application thus  accepts only files, not folders. The corresponding API
  methods as well as the UNO service has been removed.

[all] Changed license from LGPL v2.1 to GPLv3


==> writer2latex19/descriptions/desc_ca.txt <==
Writer2LaTeX forneix a Writer filtres d'exportació per LaTeX i BibTeX

==> writer2latex19/descriptions/desc_cs.txt <==
Writer2LaTeX nabízí exportní filtry pro Writer s výstupem v LaTeXu a BibTeXu

==> writer2latex19/descriptions/desc_da.txt <==
Writer2LaTeX installerer eksportfiltre til LaTeX og BibTeX i Writer

==> writer2latex19/descriptions/desc_de.txt <==
Writer2Latex bietet Writer Exportfilter für LaTeX und BibTeX


==> writer2latex19/descriptions/desc_en.txt <==
Writer2LaTeX provides Writer export filters for LaTeX and BibTeX

==> writer2latex19/descriptions/desc_es.txt <==
Writer2LaTeX contiene filtros de Writer para exportar a LaTeX y BibTeX 

==> writer2latex19/descriptions/desc_fa.txt <==
Writer2LaTeX ابزارهای مورد نیاز باری صادر کردن مستندها بر اساس قالب لیتک را فراهم کرده است

==> writer2latex19/descriptions/desc_fi.txt <==
Writer2Latex:illa on mahdollista viedä dockumentti LaTeX:iin tai BibTeX:iin

==> writer2latex19/descriptions/desc_fr.txt <==
Writer2LaTeX exporte les documents Writer vers LaTeX et BibTeX

==> writer2latex19/descriptions/desc_it.txt <==
Writer2LaTeX aggiunge a Writer filtri di esportazione in LaTeX e BibTeX

==> writer2latex19/descriptions/desc_nl.txt <==
Writer2LaTeX voorziet in exportfilters voor LaTeX en BibTeX

==> writer2latex19/descriptions/desc_nn.txt <==
Writer2Latex gir Writer eksportfilter for LaTeX og BibTeX

==> writer2latex19/descriptions/desc_pl.txt <==
Writer2LaTeX dostarcza filtrów eksportu programu Writer do LaTeXa i BibTeXa

==> writer2latex19/descriptions/desc_pt_BR.txt <==
Writer2LaTeX oferece filtros de exportação do  Writer para LaTeX e BibTeX

==> writer2latex19/descriptions/desc_ru.txt <==
Writer2LaTeX обеспечивает Writer фильтрами экспорта в LaTeX и BibTeX


==> writer2latex19/descriptions/desc_tr.txt <==
Writer2LaTeX LaTeX ve BibTeX için Writer ihraç etme filitreleri sağlar

==> writer2latex19/descriptions/desc_uk.txt <==
Writer2LaTeX забезпечує Writer фільтрами експорту до LaTeX та BibTeX

